Infrared spectra at coupled cluster accuracy from neural network representations

Infrared spectroscopy is key to elucidate molecular structures, monitor reactions and observe conformational changes, while providing information on both structural and dynamical properties. This makes the accurate prediction of infrared spectra based on first-principle theories a highly desirable pursuit. Molecular dynamics simulations have proven to be a particularly powerful approach for this task, albeit requiring the computation of energies, forces and dipole moments for a large number of molecular configurations as a function of time. This explains why highly accurate first principles methods, such as coupled cluster theory, have so far been inapplicable for the prediction of fully anharmonic vibrational spectra of large systems at finite temperatures. Here, we push cutting-edge machine learning techniques forward by using neural network representations of energies, forces and in particular dipoles to predict such infrared spectra fully at "gold standard" coupled cluster accuracy as demonstrated for protonated water clusters as large as the protonated water hexamer, in its extended Zundel configuration. Furthermore, we show that this methodology can be used beyond the scope of the data considered during the development of the neural network models, allowing for the computation of finite-temperature infrared spectra of large systems inaccessible to explicit coupled cluster calculations. This substantially expands the hitherto existing limits of accuracy, speed and system size for theoretical spectroscopy and opens up a multitude of avenues for the prediction of vibrational spectra and the understanding of complex intra- and intermolecular couplings.

==> figures/fig6/correlation/dipoles_random_100K.dat <==
# config nb, predicted dipole, ref dipole, error
        1     -1.5264612676E-01    -4.2160248697E-02    -3.6954699952E-01    -1.4485200000E-01    -3.7774000000E-02    -3.7592600000E-01     7.7941267575E-03     4.3862486966E-03    -6.3790004845E-03
        2      3.3307306219E-01    -3.5262345114E-01    -5.3796037548E-02     3.1290700000E-01    -3.1370300000E-01    -2.3323000000E-02    -2.0166062192E-02     3.8920451140E-02     3.0473037548E-02
        3      1.2680884011E-01     1.6051131019E-01    -1.1810024910E-01     1.6052200000E-01     1.6938800000E-01    -1.2054600000E-01     3.3713159886E-02     8.8766898084E-03    -2.4457508973E-03
        4      9.6985089609E-02     3.0608765339E-01    -2.4982753625E-02     1.0504100000E-01     2.7627300000E-01    -2.5220000000E-03     8.0559103908E-03    -2.9814653389E-02     2.2460753625E-02
        5      1.3953458781E-01    -2.5192359975E-01     3.9902970274E-01     1.4900500000E-01    -2.6641900000E-01     3.8982500000E-01     9.4704121879E-03    -1.4495400247E-02    -9.2047027412E-03
        6      1.3853436946E-01     1.0513008668E-01    -3.9025393548E-01     1.1952200000E-01     1.1572900000E-01    -4.1884600000E-01    -1.9012369463E-02     1.0598913321E-02    -2.8592064525E-02
        7     -5.1681681195E-01    -6.3682758001E-01    -7.3226729459E-02    -5.2766600000E-01    -6.5268100000E-01    -8.3257000000E-02    -1.0849188046E-02    -1.5853419985E-02    -1.0030270541E-02
        8      3.6128740173E-01     1.3752485325E-01     7.6277189173E-02     3.9835400000E-01     1.4657300000E-01     9.3300000000E-02     3.7066598270E-02     9.0481467507E-03     1.7022810827E-02
        9     -1.5694130611E-01    -9.6938978347E-02     2.4490298133E-01    -1.6343300000E-01    -9.9442000000E-02     2.3837400000E-01    -6.4916938914E-03    -2.5030216528E-03    -6.5289813252E-03
       10     -3.5504001568E-01    -1.8272625444E-01    -1.6035507374E-01    -2.9922800000E-01    -1.7610500000E-01    -1.8179000000E-01     5.5812015681E-02     6.6212544443E-03    -2.1434926259E-02
       11     -1.6676625769E-01     3.1658159614E-01    -2.8694695739E-01    -2.0791900000E-01     3.2823400000E-01    -3.1638000000E-01    -4.1152742308E-02     1.1652403858E-02    -2.9433042614E-02
       12      9.6734029274E-02     4.3880167835E-01    -1.6260406823E-01     1.3267700000E-01     4.6552100000E-01    -1.5483200000E-01     3.5942970726E-02     2.6719321651E-02     7.7720682326E-03
       13     -4.3493035259E-02    -3.0578384608E-02     6.2593118770E-01    -7.3968000000E-02    -1.9623000000E-02     6.4382700000E-01    -3.0474964741E-02     1.0955384608E-02     1.7895812295E-02
       14      1.7415509090E-01    -3.5919406110E-02     5.0316106721E-02     1.5921000000E-01    -5.1001000000E-02     8.1232000000E-02    -1.4945090901E-02    -1.5081593890E-02     3.0915893279E-02
       15      9.9700651669E-03    -7.6094008147E-02     1.7845055881E-01     2.5719000000E-02    -8.2742000000E-02     1.8204100000E-01     1.5748934833E-02    -6.6479918529E-03     3.5904411879E-03
       16      6.3459169780E-01    -2.0784865928E-01     1.6948918205E-01     6.2262600000E-01    -1.8134400000E-01     1.9946900000E-01    -1.1965697799E-02     2.6504659277E-02     2.9979817951E-02
       17     -2.4447860500E-01    -2.0003177315E-01     5.7621185976E-01    -2.4578900000E-01    -2.2115100000E-01     5.9783500000E-01    -1.3103950042E-03    -2.1119226847E-02     2.1623140237E-02
       18     -3.1662535445E-01    -1.2284997829E-01    -2.2615788866E-01    -3.2480800000E-01    -1.1596600000E-01    -2.3105700000E-01    -8.1826455501E-03     6.8839782886E-03    -4.8991113417E-03
       19      1.2171112360E-02     1.7718208820E-01     5.9951692705E-01    -3.1640000000E-03     1.8359500000E-01     6.5538400000E-01    -1.5335112360E-02     6.4129117951E-03     5.5867072952E-02
       20     -1.4553511073E-01    -1.0364774321E-01    -2.9715009904E-01    -1.3891300000E-01    -9.7772000000E-02    -3.2107800000E-01     6.6221107273E-03     5.8757432074E-03    -2.3927900958E-02
       21      4.0452807377E-01    -5.9309462537E-01     1.1746602767E-01     4.0673800000E-01    -5.7487600000E-01     1.1264500000E-01     2.2099262318E-03     1.8218625372E-02    -4.8210276675E-03
       22      3.0753104268E-02     9.0622736316E-03    -1.6623045634E-01     3.0272000000E-02    -1.3300000000E-03    -1.6691500000E-01    -4.8110426793E-04    -1.0392273632E-02    -6.8454365879E-04
       23      4.8416368502E-01     3.1642732715E-01    -1.6226897202E-01     4.6267300000E-01     3.0987600000E-01    -1.7190800000E-01    -2.1490685018E-02    -6.5513271519E-03    -9.6390279793E-03
       24      9.9795794276E-02     5.8329539464E-02    -6.4627841905E-01     1.1437000000E-01     7.3456000000E-02    -6.6588500000E-01     1.4574205724E-02     1.5126460536E-02    -1.9606580946E-02
       25     -1.7362720590E-01     6.9279686659E-02    -3.4655850701E-01    -1.8592300000E-01     6.4611000000E-02    -3.5865700000E-01    -1.2295794100E-02    -4.6686866588E-03    -1.2098492989E-02
       26      4.0099432375E-01     1.1915654902E-01    -8.8690699897E-02     4.2304500000E-01     1.1058800000E-01    -1.0082300000E-01     2.2050676255E-02    -8.5685490213E-03    -1.2132300103E-02
       27      2.7222780563E-01     5.2978618677E-01    -5.0740099087E-01     2.7400200000E-01     5.5270700000E-01    -5.2438600000E-01     1.7741943727E-03     2.2920813231E-02    -1.6985009126E-02
       28     -5.1242609051E-01    -5.1290199118E-01     4.8272629026E-01    -5.1554900000E-01    -5.1737400000E-01     4.9488900000E-01    -3.1229094909E-03    -4.4720088182E-03     1.2162709740E-02
       29      6.4059086292E-01     5.6330578868E-02    -4.8836974762E-02     6.3523000000E-01     3.8983000000E-02    -5.7588000000E-02    -5.3608629160E-03    -1.7347578868E-02    -8.7510252383E-03
       30     -2.6972978353E-01     6.0186215065E-01    -5.5513792157E-01    -2.5284000000E-01     6.3908000000E-01    -5.7623100000E-01     1.6889783531E-02     3.7217849354E-02    -2.1093078426E-02
       31      2.3872263752E-01    -3.5160404100E-02    -2.0571078429E-01     2.3894700000E-01    -3.3289000000E-02    -2.1472000000E-01     2.2436248463E-04     1.8714041004E-03    -9.0092157146E-03
       32     -3.3302438767E-02    -1.7629033014E-01     1.5979833600E-02    -1.9947000000E-02    -1.7441400000E-01     8.8710000000E-03     1.3355438767E-02     1.8763301446E-03    -7.1088336000E-03
       33     -3.8719336757E-01    -4.3436815557E-02     3.3235911957E-01    -4.1031200000E-01    -2.5192000000E-02     3.1999000000E-01    -2.3118632428E-02     1.8244815557E-02    -1.2369119565E-02
       34     -7.2393914308E-02    -3.5230471421E-01     3.3583841389E-01    -7.4476000000E-02    -3.8226900000E-01     3.6092800000E-01    -2.0820856919E-03    -2.9964285788E-02     2.5089586109E-02
       35     -5.2229868573E-01     3.3092099796E-01    -1.3410894764E-01    -5.1314000000E-01     3.6874000000E-01    -1.7746000000E-01     9.1586857296E-03     3.7819002044E-02    -4.3351052356E-02
       36     -2.0263269374E-01    -3.3257194658E-03     1.4998186457E-01    -2.1892800000E-01    -6.4550000000E-03     1.7006800000E-01    -1.6295306262E-02    -3.1292805342E-03     2.0086135428E-02
       37      2.6460549135E-01    -4.1702178608E-02    -1.9025038868E-02     2.8391800000E-01    -2.8562000000E-02     5.3040000000E-03     1.9312508649E-02     1.3140178608E-02     2.4329038868E-02
       38     -4.6707593637E-01    -3.9708927808E-01     3.6211757711E-01    -4.1189200000E-01    -4.3221100000E-01     3.7778600000E-01     5.5183936375E-02    -3.5121721917E-02     1.5668422894E-02
       39      4.1207009053E-01    -1.5257474091E-01    -2.6736914917E-01     4.5619700000E-01    -1.2075900000E-01    -2.4874700000E-01     4.4126909467E-02     3.1815740906E-02     1.8622149166E-02
       40     -2.2523225657E-01     7.0900986640E-02     2.0645915293E-01    -2.2946900000E-01     4.9266000000E-02     1.5975700000E-01    -4.2367434339E-03    -2.1634986640E-02    -4.6702152931E-02
       41      7.8818444605E-02    -4.3446190036E-01    -3.0093865491E-01     8.5537000000E-02    -3.9762200000E-01    -2.4403000000E-01     6.7185553948E-03     3.6839900364E-02     5.6908654913E-02
       42     -2.3190654943E-01     3.9618006118E-01     1.1329697149E-02    -2.6671900000E-01     4.1547700000E-01    -2.0680000000E-02    -3.4812450568E-02     1.9296938816E-02    -3.2009697149E-02
       43      6.8384842188E-01     1.5043922388E-01     1.8916825860E-01     7.3143900000E-01     1.4256600000E-01     2.0492900000E-01     4.7590578118E-02    -7.8732238757E-03     1.5760741403E-02
       44     -3.8142063033E-01     2.6474474137E-01    -2.8047283011E-01    -3.7012000000E-01     2.4368700000E-01    -2.7739000000E-01     1.1300630330E-02    -2.1057741374E-02     3.0828301067E-03
       45     -3.8633509020E-01    -5.9080101846E-02     2.0338596263E-01    -3.7988400000E-01    -4.9959000000E-02     2.2504300000E-01     6.4510901976E-03     9.1211018458E-03     2.1657037371E-02
       46     -7.8986336927E-02     2.1698992432E-01    -4.2803679971E-01    -3.1042000000E-02     2.1846900000E-01    -4.3878700000E-01     4.7944336927E-02     1.4790756771E-03    -1.0750200292E-02
       47      2.8097847523E-02     1.2604235943E-01    -8.2047865077E-01     3.7543000000E-02     1.2085700000E-01    -8.6004900000E-01     9.4451524771E-03    -5.1853594340E-03    -3.9570349229E-02
       48     -3.0190685143E-01    -5.1318784210E-02    -1.8826374854E-01    -2.9751100000E-01    -7.0690000000E-03    -1.9690000000E-01     4.3958514316E-03     4.4249784210E-02    -8.6362514602E-03
       49      8.2666925438E-02    -3.4648971336E-02     4.5244965250E-01     1.5066500000E-01    -5.0964000000E-02     4.7161000000E-01     6.7998074562E-02    -1.6315028664E-02     1.9160347498E-02
       50      1.9386185490E-01    -2.8618361018E-01     1.6708320894E-01     1.9329700000E-01    -3.2158000000E-01     1.8094200000E-01    -5.6485490075E-04    -3.5396389817E-02     1.3858791061E-02
       51      3.1427427328E-01    -2.5849718047E-01     4.5123038458E-01     3.3147600000E-01    -2.7082600000E-01     4.7222900000E-01     1.7201726725E-02    -1.2328819526E-02     2.0998615415E-02
       52      2.7858844274E-01     9.9236722448E-02     5.0845391706E-01     2.8854200000E-01     1.4583000000E-01     4.8158400000E-01     9.9535572602E-03     4.6593277552E-02    -2.6869917058E-02
       53     -2.3345776451E-02     2.5650007055E-01    -1.0815727169E-01     2.9620000000E-03     2.6750700000E-01    -1.0257400000E-01     2.6307776451E-02     1.1006929454E-02     5.5832716871E-03
       54      6.2836517735E-01    -2.5170956253E-01     6.5524397274E-01     6.0959400000E-01    -2.5568700000E-01     6.1157300000E-01    -1.8771177351E-02    -3.9774374656E-03    -4.3670972744E-02
       55     -1.6724115593E-01    -1.7144871428E-02    -7.1612579038E-02    -1.5242200000E-01     2.1780000000E-02    -2.1969000000E-02     1.4819155927E-02     3.8924871428E-02     4.9643579038E-02
       56      4.9567147476E-01    -3.9937575254E-01    -5.5939143287E-01     4.7312500000E-01    -4.1357500000E-01    -6.0525100000E-01    -2.2546474762E-02    -1.4199247455E-02    -4.5859567127E-02
       57     -3.7261409410E-01    -1.4285651659E-02     1.2693201467E-01    -4.2632000000E-01    -8.0540000000E-03     1.5024200000E-01    -5.3705905899E-02     6.2316516588E-03     2.3309985333E-02
       58      5.7326484001E-01    -2.5862287494E-01    -4.0233222397E-01     5.9080100000E-01    -2.8274500000E-01    -4.3149100000E-01     1.7536159991E-02    -2.4122125064E-02    -2.9158776029E-02
       59      1.6470581403E-02     6.7740759658E-02     2.4455854553E-01     8.2990000000E-03     6.8344000000E-02     2.2096000000E-01    -8.1715814028E-03     6.0324034244E-04    -2.3598545529E-02
       60      1.7982677367E-01    -1.6029198318E-01     2.8646702419E-02     1.8836000000E-01    -1.3146400000E-01    -5.2030000000E-03     8.5332263268E-03     2.8827983177E-02    -3.3849702419E-02


==> figures/fig6/correlation/dipoles_random_300K.dat <==
# config nb, predicted dipole, ref dipole, error
        1     -4.8919485956E-01    -8.9439512587E-01    -3.8066225831E-01    -4.6551300000E-01    -8.9176000000E-01    -3.7159000000E-01     2.3681859560E-02     2.6351258696E-03     9.0722583145E-03
        2      8.5297574857E-01     5.8685179118E-01    -6.2985084252E-02     8.2174200000E-01     5.4425900000E-01    -5.4785000000E-02    -3.1233748566E-02    -4.2592791185E-02     8.2000842523E-03
        3     -1.7040005679E-01    -3.4289578858E-03     1.0217476947E-01    -1.7383100000E-01     2.4808000000E-02     6.5862000000E-02    -3.4309432110E-03     2.8236957886E-02    -3.6312769475E-02
        4      9.4696305586E-02     5.7284982679E-01     7.9030283030E-01     5.3468000000E-02     5.9186200000E-01     7.5686500000E-01    -4.1228305586E-02     1.9012173211E-02    -3.3437830305E-02
        5      2.8780431525E-01    -5.1360728253E-01     1.2273805249E-01     2.8024700000E-01    -5.1126700000E-01     1.2309300000E-01    -7.5573152501E-03     2.3402825313E-03     3.5494750649E-04
        6     -2.2679177503E-01     1.1805068939E+00    -2.0167661044E-01    -2.6385600000E-01     1.2514760000E+00    -2.1326600000E-01    -3.7064224967E-02     7.0969106099E-02    -1.1589389559E-02
        7      2.2839896179E-01     8.2562704201E-01    -1.9787299727E-01     2.4184500000E-01     8.0788600000E-01    -2.0639400000E-01     1.3446038206E-02    -1.7741042012E-02    -8.5210027252E-03
        8      1.8816106167E+00    -6.9091888480E-01    -7.7024264606E-01     1.8819360000E+00    -7.2453300000E-01    -8.2454200000E-01     3.2538326472E-04    -3.3614115203E-02    -5.4299353938E-02
        9      2.8188870560E-01     8.9416109433E-01    -1.0677283824E-01     2.8837500000E-01     8.5983900000E-01    -1.1266100000E-01     6.4862944025E-03    -3.4322094334E-02    -5.8881617577E-03
       10      6.0430289427E-01     2.4147282165E-01     8.3997536442E-01     6.2483500000E-01     2.3800900000E-01     8.4738300000E-01     2.0532105731E-02    -3.4638216484E-03     7.4076355833E-03
       11     -6.5111344100E-01     9.7663801517E-02     5.1532410130E-01    -6.2961000000E-01     9.4095000000E-02     5.0278900000E-01     2.1503440995E-02    -3.5688015169E-03    -1.2535101304E-02
       12     -6.6172295516E-01    -1.4673828010E-01     2.5707735073E-01    -6.7418500000E-01    -1.4632800000E-01     2.5198100000E-01    -1.2462044845E-02     4.1028010022E-04    -5.0963507281E-03
       13     -5.0683732980E-02     5.9030943774E-01    -1.6196612906E-01    -3.0835000000E-02     5.4115700000E-01    -1.4688400000E-01     1.9848732980E-02    -4.9152437741E-02     1.5082129065E-02
       14     -1.0925017388E-02     2.1064393547E-01     8.8955384413E-01    -3.0450000000E-02     1.9134200000E-01     8.8053000000E-01    -1.9524982612E-02    -1.9301935470E-02    -9.0238441348E-03
       15      5.3357716979E-01     8.3086002007E-02    -2.1145203473E-01     5.4206400000E-01     6.3292000000E-02    -2.3728600000E-01     8.4868302122E-03    -1.9794002007E-02    -2.5833965270E-02
       16      1.0784704000E-02    -5.7822122049E-01    -2.3690574763E-01    -3.2098000000E-02    -5.9325300000E-01    -2.5058300000E-01    -4.2882704000E-02    -1.5031779508E-02    -1.3677252366E-02
       17     -1.1714982551E-01    -1.3527065884E-01    -2.7115109781E-01    -1.3638500000E-01    -1.8292400000E-01    -2.5009800000E-01    -1.9235174494E-02    -4.7653341162E-02     2.1053097812E-02
       18      3.1977287186E-01    -1.4173996670E-01    -7.2127623244E-01     3.1046300000E-01    -1.3315500000E-01    -7.8359200000E-01    -9.3098718616E-03     8.5849667027E-03    -6.2315767555E-02
       19     -2.4824865961E-01    -5.4922650184E-02     3.0263965011E-01    -3.0919900000E-01    -6.3518000000E-02     3.1868400000E-01    -6.0950340389E-02    -8.5953498161E-03     1.6044349888E-02
       20     -1.0167231608E-01     4.9226545523E-01     1.8514344026E-01    -9.5925000000E-02     4.6581800000E-01     1.9001200000E-01     5.7473160788E-03    -2.6447455234E-02     4.8685597385E-03
       21     -1.9155995925E-01     3.3293016141E-01    -3.7595493126E-01    -1.7192200000E-01     3.3508300000E-01    -3.3672700000E-01     1.9637959253E-02     2.1528385906E-03     3.9227931261E-02
       22     -5.0541527754E-01     8.1381891014E-01    -4.8752810323E-01    -5.0347600000E-01     8.2333200000E-01    -4.8770600000E-01     1.9392775370E-03     9.5130898589E-03    -1.7789676952E-04
       23     -1.1176518525E-01     7.3518168408E-01    -2.2195485957E-01    -1.3354300000E-01     7.1521600000E-01    -1.7709700000E-01    -2.1777814747E-02    -1.9965684079E-02     4.4857859568E-02
       24     -5.3202299864E-01    -3.6764640412E-01     2.3712956788E-01    -5.2934800000E-01    -3.3763900000E-01     2.6703500000E-01     2.6749986389E-03     3.0007404118E-02     2.9905432123E-02
       25     -6.5643982059E-03    -3.6448182630E-01    -8.1820907147E-01    -8.4710000000E-03    -3.6689200000E-01    -7.9074200000E-01    -1.9066017941E-03    -2.4101737002E-03     2.7467071465E-02
       26      7.2532883648E-02    -3.9764655680E-01     3.3759333802E-01     1.0701000000E-01    -4.0987100000E-01     3.4119000000E-01     3.4477116352E-02    -1.2224443199E-02     3.5966619777E-03
       27     -9.8274082348E-01     1.0377762019E-01    -4.2108484989E-01    -1.0850900000E+00     1.3380600000E-01    -4.0978900000E-01    -1.0234917652E-01     3.0028379806E-02     1.1295849888E-02
       28     -2.7479976029E-01    -8.2861015077E-01     2.7110701358E-01    -2.1615600000E-01    -7.7991700000E-01     3.0204700000E-01     5.8643760292E-02     4.8693150773E-02     3.0939986418E-02
       29     -4.9301180259E-01    -2.0366019581E-01    -2.3773165448E-01    -4.9498800000E-01    -1.8148000000E-01    -2.1874900000E-01    -1.9761974067E-03     2.2180195808E-02     1.8982654481E-02
       30      6.4449587866E-01     6.3570266639E-02     1.2661450597E+00     6.5619000000E-01     6.9088000000E-02     1.3426890000E+00     1.1694121337E-02     5.5177333614E-03     7.6543940275E-02


==> figures/fig6/traj/CC_dipoles.dat <==
# config nb, predicted dipole, ref dipole, error
        1      5.6775058092E-01    -4.5206530388E-02     5.0659785056E-01     5.7034923000E-01    -3.7077890000E-02     5.0836704000E-01     2.5986490809E-03     8.1286403883E-03     1.7691894414E-03
        2      4.6752624676E-01     5.4450657589E-01     7.0214461528E-01     4.6242588000E-01     5.8162834000E-01     7.0092133000E-01    -5.1003667559E-03     3.7121764106E-02    -1.2232852807E-03
        3      4.9523810107E-01     6.2464025803E-01     8.2139269708E-01     4.7254468000E-01     6.3196450000E-01     8.1541425000E-01    -2.2693421069E-02     7.3242419747E-03    -5.9784470823E-03
        4      6.2842718822E-01     4.0376114777E-01     9.2283681031E-01     6.0952108000E-01     3.8333970000E-01     9.0890906000E-01    -1.8906108217E-02    -2.0421447770E-02    -1.3927750314E-02
        5      6.8041681714E-01     3.8846341229E-01     8.3834861560E-01     6.6589902000E-01     3.5346630000E-01     8.2014604000E-01    -1.4517797138E-02    -3.4997112290E-02    -1.8202575599E-02
        6      5.8481445442E-01     6.4260520514E-01     8.1725552165E-01     5.8069953000E-01     6.4089929000E-01     8.0847210000E-01    -4.1149244163E-03    -1.7059151432E-03    -8.7834216547E-03
        7      5.3947124235E-01     3.3997755894E-01     7.2178818787E-01     5.2840934000E-01     3.1924163000E-01     7.1572971000E-01    -1.1061902346E-02    -2.0735928937E-02    -6.0584778730E-03
        8      5.2240434196E-01     2.5226843653E-01     5.7950540763E-01     5.1885396000E-01     2.1864845000E-01     5.7915685000E-01    -3.5503819595E-03    -3.3619986528E-02    -3.4855763484E-04
        9      6.6536700269E-01     5.3339233549E-01     5.3666157339E-01     6.5618553000E-01     5.2620219000E-01     5.4065937000E-01    -9.1814726884E-03    -7.1901454930E-03     3.9977966114E-03
       10      6.0536528962E-01     4.1705845871E-01     5.8606949938E-01     6.0016023000E-01     4.3032918000E-01     5.9128131000E-01    -5.2050596205E-03     1.3270721293E-02     5.2118106198E-03
       11      5.2721902538E-01     2.9974493051E-01     5.1612174135E-01     5.2103958000E-01     2.8435479000E-01     5.0617877000E-01    -6.1794453799E-03    -1.5390140513E-02    -9.9429713479E-03
       12      4.6849411494E-01     2.6026308056E-01     4.2019019720E-01     4.8096261000E-01     2.1851943000E-01     4.1128214000E-01     1.2468495063E-02    -4.1743650555E-02    -8.9080571964E-03
       13      6.4328486609E-01     5.8322635523E-01     5.2235743725E-01     6.4697013000E-01     5.6745086000E-01     5.0860056000E-01     3.6852639133E-03    -1.5775495227E-02    -1.3756877247E-02
       14      7.3333346929E-01     3.7113351732E-02     5.5378494047E-01     7.3861945000E-01     2.2291090000E-02     5.3053563000E-01     5.2859807053E-03    -1.4822261732E-02    -2.3249310469E-02
       15      6.5362034172E-01     3.9657017825E-01     5.5352987343E-01     6.3603948000E-01     3.5574744000E-01     5.4071034000E-01    -1.7580861722E-02    -4.0822738247E-02    -1.2819533433E-02
       16      5.1915105719E-01     1.4386748941E-01     5.1661170137E-01     5.0436138000E-01     1.0411717000E-01     5.1129645000E-01    -1.4789677192E-02    -3.9750319409E-02    -5.3152513719E-03
       17      5.3170403900E-01     1.6730401349E-01     6.2044742810E-01     5.1801510000E-01     1.3602524000E-01     6.0937303000E-01    -1.3688939004E-02    -3.1278773489E-02    -1.1074398097E-02
       18      7.1680763911E-01     7.9433707718E-02     5.0812259450E-01     7.0090858000E-01     4.8698440000E-02     5.0484217000E-01    -1.5899059112E-02    -3.0735267718E-02    -3.2804245037E-03
       19      5.4434227641E-01     7.7463637285E-03     2.7858356639E-01     5.2183888000E-01    -3.0967440000E-02     2.8663639000E-01    -2.2503396410E-02    -3.8713803728E-02     8.0528236089E-03
       20      3.4423145256E-01    -2.0733921836E-02     1.5508297521E-01     3.2342055000E-01    -5.9652860000E-02     1.7090747000E-01    -2.0810902562E-02    -3.8918938164E-02     1.5824494791E-02


==> figures/fig6/traj/full_dipoles.dat <==
# config nb, predicted dipole, ref dipole, error
        1      5.5208827737E-01     3.3932997482E-01     4.7100091735E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.5208827737E-01    -3.3932997482E-01    -4.7100091735E-01
        2      5.3252503537E-01     3.3144405646E-01     4.7816428426E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.3252503537E-01    -3.3144405646E-01    -4.7816428426E-01
        3      5.1595966714E-01     3.1331325967E-01     4.9518731263E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.1595966714E-01    -3.1331325967E-01    -4.9518731263E-01
        4      5.0920362552E-01     2.7910568767E-01     5.1486824845E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.0920362552E-01    -2.7910568767E-01    -5.1486824845E-01
        5      5.1770626813E-01     2.2433026005E-01     5.3487940109E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.1770626813E-01    -2.2433026005E-01    -5.3487940109E-01
        6      5.3853982947E-01     1.5316740787E-01     5.4566925134E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.3853982947E-01    -1.5316740787E-01    -5.4566925134E-01
        7      5.6304994604E-01     7.7074350986E-02     5.4561795458E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.6304994604E-01    -7.7074350986E-02    -5.4561795458E-01
        8      5.8146344978E-01     1.2814023598E-02     5.3573763528E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.8146344978E-01    -1.2814023598E-02    -5.3573763528E-01
        9      5.8324586915E-01    -2.9154725947E-02     5.1976042925E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.8324586915E-01     2.9154725947E-02    -5.1976042925E-01
       10      5.6775058092E-01    -4.5206530388E-02     5.0659785056E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.6775058092E-01     4.5206530388E-02    -5.0659785056E-01
       11      5.4026772033E-01    -4.0045717975E-02     5.0717744452E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.4026772033E-01     4.0045717975E-02    -5.0717744452E-01
       12      5.1034044240E-01    -1.1959333757E-02     5.2679355598E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.1034044240E-01     1.1959333757E-02    -5.2679355598E-01
       13      4.8921999626E-01     2.7839392593E-02     5.5985678050E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.8921999626E-01    -2.7839392593E-02    -5.5985678050E-01
       14      4.8424076778E-01     7.3669837409E-02     5.9741254673E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.8424076778E-01    -7.3669837409E-02    -5.9741254673E-01
       15      4.9459780659E-01     1.2516754896E-01     6.3178955851E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.9459780659E-01    -1.2516754896E-01    -6.3178955851E-01
       16      5.0965152466E-01     1.8955730141E-01     6.5940004040E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.0965152466E-01    -1.8955730141E-01    -6.5940004040E-01
       17      5.2021992291E-01     2.6527181707E-01     6.7380198869E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.2021992291E-01    -2.6527181707E-01    -6.7380198869E-01
       18      5.1670703890E-01     3.5559965698E-01     6.7893406277E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.1670703890E-01    -3.5559965698E-01    -6.7893406277E-01
       19      4.9596927641E-01     4.5441261331E-01     6.8683561495E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.9596927641E-01    -4.5441261331E-01    -6.8683561495E-01
       20      4.6752624676E-01     5.4450657589E-01     7.0214461528E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.6752624676E-01    -5.4450657589E-01    -7.0214461528E-01
       21      4.3719286853E-01     6.2493204950E-01     7.3289008035E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.3719286853E-01    -6.2493204950E-01    -7.3289008035E-01
       22      4.1744161150E-01     6.8346450465E-01     7.7115285651E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.1744161150E-01    -6.8346450465E-01    -7.7115285651E-01
       23      4.1450552739E-01     7.1772916556E-01     8.1202229779E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.1450552739E-01    -7.1772916556E-01    -8.1202229779E-01
       24      4.2669824279E-01     7.3032033951E-01     8.4234300832E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.2669824279E-01    -7.3032033951E-01    -8.4234300832E-01
       25      4.4946410594E-01     7.2534428584E-01     8.5444861377E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.4946410594E-01    -7.2534428584E-01    -8.5444861377E-01
       26      4.7468472176E-01     7.1253334848E-01     8.4743398797E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.7468472176E-01    -7.1253334848E-01    -8.4743398797E-01
       27      4.9132347475E-01     6.9570714289E-01     8.2870611610E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.9132347475E-01    -6.9570714289E-01    -8.2870611610E-01
       28      4.9823311100E-01     6.7501725920E-01     8.1343733777E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.9823311100E-01    -6.7501725920E-01    -8.1343733777E-01
       29      4.9783197732E-01     6.5254851440E-01     8.1007215336E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.9783197732E-01    -6.5254851440E-01    -8.1007215336E-01
       30      4.9523810107E-01     6.2464025803E-01     8.2139269708E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.9523810107E-01    -6.2464025803E-01    -8.2139269708E-01
       31      4.9486487672E-01     5.9549600138E-01     8.4769927837E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.9486487672E-01    -5.9549600138E-01    -8.4769927837E-01
       32      5.0182144300E-01     5.6237306341E-01     8.7953529923E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.0182144300E-01    -5.6237306341E-01    -8.7953529923E-01
       33      5.1716883958E-01     5.2378204940E-01     9.0364481100E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.1716883958E-01    -5.2378204940E-01    -9.0364481100E-01
       34      5.3916944628E-01     4.8875075041E-01     9.1579245141E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.3916944628E-01    -4.8875075041E-01    -9.1579245141E-01
       35      5.6244423125E-01     4.6489935946E-01     9.1492651897E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.6244423125E-01    -4.6489935946E-01    -9.1492651897E-01
       36      5.8260762371E-01     4.5268717728E-01     9.0403443802E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.8260762371E-01    -4.5268717728E-01    -9.0403443802E-01
       37      5.9830283275E-01     4.4320736019E-01     8.9468175866E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.9830283275E-01    -4.4320736019E-01    -8.9468175866E-01
       38      6.1125508021E-01     4.3301606002E-01     8.9197980571E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.1125508021E-01    -4.3301606002E-01    -8.9197980571E-01
       39      6.2137041839E-01     4.2031824616E-01     9.0288576563E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.2137041839E-01    -4.2031824616E-01    -9.0288576563E-01
       40      6.2842718822E-01     4.0376114777E-01     9.2283681031E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.2842718822E-01    -4.0376114777E-01    -9.2283681031E-01
       41      6.3024528466E-01     3.8722359239E-01     9.4590415271E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.3024528466E-01    -3.8722359239E-01    -9.4590415271E-01
       42      6.3113312119E-01     3.7022483655E-01     9.5977733485E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.3113312119E-01    -3.7022483655E-01    -9.5977733485E-01
       43      6.3028349304E-01     3.5621226551E-01     9.5905999100E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.3028349304E-01    -3.5621226551E-01    -9.5905999100E-01
       44      6.2729878401E-01     3.4776876496E-01     9.4157771485E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.2729878401E-01    -3.4776876496E-01    -9.4157771485E-01
       45      6.2573114191E-01     3.4747849233E-01     9.1244700042E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.2573114191E-01    -3.4747849233E-01    -9.1244700042E-01
       46      6.3244538414E-01     3.4640006631E-01     8.8078318568E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.3244538414E-01    -3.4640006631E-01    -8.8078318568E-01
       47      6.4781717009E-01     3.4832378690E-01     8.5968053596E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.4781717009E-01    -3.4832378690E-01    -8.5968053596E-01
       48      6.6598012831E-01     3.5357422210E-01     8.4622490961E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.6598012831E-01    -3.5357422210E-01    -8.4622490961E-01
       49      6.7857707968E-01     3.6653920978E-01     8.4075199369E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.7857707968E-01    -3.6653920978E-01    -8.4075199369E-01
       50      6.8041681714E-01     3.8846341229E-01     8.3834861560E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.8041681714E-01    -3.8846341229E-01    -8.3834861560E-01
       51      6.6773557000E-01     4.1686488937E-01     8.3325176004E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.6773557000E-01    -4.1686488937E-01    -8.3325176004E-01
       52      6.3790371742E-01     4.5520853519E-01     8.2091567149E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.3790371742E-01    -4.5520853519E-01    -8.2091567149E-01
       53      6.0131377108E-01     4.9960943584E-01     8.0346004429E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.0131377108E-01    -4.9960943584E-01    -8.0346004429E-01
       54      5.6834199831E-01     5.4384229631E-01     7.8891620642E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.6834199831E-01    -5.4384229631E-01    -7.8891620642E-01
       55      5.5362076159E-01     5.7902372550E-01     7.7684470443E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.5362076159E-01    -5.7902372550E-01    -7.7684470443E-01
       56      5.5594301585E-01     6.0403864299E-01     7.7385851470E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.5594301585E-01    -6.0403864299E-01    -7.7385851470E-01
       57      5.6977970223E-01     6.1988116176E-01     7.7958192923E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.6977970223E-01    -6.1988116176E-01    -7.7958192923E-01
       58      5.8427118175E-01     6.3118625065E-01     7.9260254123E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.8427118175E-01    -6.3118625065E-01    -7.9260254123E-01
       59      5.9276352657E-01     6.3796408373E-01     8.0645971896E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.9276352657E-01    -6.3796408373E-01    -8.0645971896E-01
       60      5.8481445442E-01     6.4260520514E-01     8.1725552165E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.8481445442E-01    -6.4260520514E-01    -8.1725552165E-01
       61      5.5725186418E-01     6.3671275549E-01     8.2120257988E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.5725186418E-01    -6.3671275549E-01    -8.2120257988E-01
       62      5.2262107910E-01     6.2258276691E-01     8.2137010731E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.2262107910E-01    -6.2258276691E-01    -8.2137010731E-01
       63      4.9331486786E-01     5.9131540022E-01     8.1739042043E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.9331486786E-01    -5.9131540022E-01    -8.1739042043E-01
       64      4.8410679333E-01     5.4819296327E-01     8.1180950676E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.8410679333E-01    -5.4819296327E-01    -8.1180950676E-01
       65      4.9533073868E-01     4.9315110362E-01     8.0059156671E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.9533073868E-01    -4.9315110362E-01    -8.0059156671E-01
       66      5.2085339035E-01     4.3995963254E-01     7.8790792807E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.2085339035E-01    -4.3995963254E-01    -7.8790792807E-01
       67      5.5056846972E-01     3.9426935435E-01     7.7186594028E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.5056846972E-01    -3.9426935435E-01    -7.7186594028E-01
       68      5.6879214450E-01     3.6370244481E-01     7.5674020169E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.6879214450E-01    -3.6370244481E-01    -7.5674020169E-01
       69      5.6537240844E-01     3.4669031661E-01     7.4070989700E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.6537240844E-01    -3.4669031661E-01    -7.4070989700E-01
       70      5.3947124235E-01     3.3997755894E-01     7.2178818787E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.3947124235E-01    -3.3997755894E-01    -7.2178818787E-01
       71      5.0074787498E-01     3.3367105450E-01     7.0278612882E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.0074787498E-01    -3.3367105450E-01    -7.0278612882E-01
       72      4.6609060658E-01     3.1958000201E-01     6.8439195517E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.6609060658E-01    -3.1958000201E-01    -6.8439195517E-01
       73      4.4989908882E-01     2.9301811957E-01     6.6445904783E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.4989908882E-01    -2.9301811957E-01    -6.6445904783E-01
       74      4.5771027148E-01     2.5873108700E-01     6.4431091971E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.5771027148E-01    -2.5873108700E-01    -6.4431091971E-01
       75      4.8473966798E-01     2.2297764312E-01     6.2363022014E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.8473966798E-01    -2.2297764312E-01    -6.2363022014E-01
       76      5.1923425892E-01     2.0189801468E-01     6.0374173580E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.1923425892E-01    -2.0189801468E-01    -6.0374173580E-01
       77      5.4599354530E-01     1.9671289282E-01     5.8714797043E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.4599354530E-01    -1.9671289282E-01    -5.8714797043E-01
       78      5.5415726577E-01     2.0778189971E-01     5.7730749306E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.5415726577E-01    -2.0778189971E-01    -5.7730749306E-01
       79      5.4313582542E-01     2.3016923902E-01     5.7518749298E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.4313582542E-01    -2.3016923902E-01    -5.7518749298E-01
       80      5.2240434196E-01     2.5226843653E-01     5.7950540763E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.2240434196E-01    -2.5226843653E-01    -5.7950540763E-01
       81      5.0384488565E-01     2.6480875113E-01     5.8703536119E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.0384488565E-01    -2.6480875113E-01    -5.8703536119E-01
       82      4.9988541358E-01     2.7074903601E-01     5.8920531729E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.9988541358E-01    -2.7074903601E-01    -5.8920531729E-01
       83      5.1583238442E-01     2.6769816283E-01     5.8236850033E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.1583238442E-01    -2.6769816283E-01    -5.8236850033E-01
       84      5.4824934788E-01     2.6896572752E-01     5.7148398052E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.4824934788E-01    -2.6896572752E-01    -5.7148398052E-01
       85      5.8893020673E-01     2.8327730201E-01     5.5482488369E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.8893020673E-01    -2.8327730201E-01    -5.5482488369E-01
       86      6.2655463846E-01     3.1577786562E-01     5.3583572201E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.2655463846E-01    -3.1577786562E-01    -5.3583572201E-01
       87      6.5092045020E-01     3.6923666391E-01     5.2357610774E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.5092045020E-01    -3.6923666391E-01    -5.2357610774E-01
       88      6.6317002085E-01     4.3014636300E-01     5.2056136165E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.6317002085E-01    -4.3014636300E-01    -5.2056136165E-01
       89      6.6626593214E-01     4.8880501584E-01     5.2909364956E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.6626593214E-01    -4.8880501584E-01    -5.2909364956E-01
       90      6.6536700269E-01     5.3339233549E-01     5.3666157339E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.6536700269E-01    -5.3339233549E-01    -5.3666157339E-01
       91      6.6465549825E-01     5.5548097518E-01     5.3938264307E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.6465549825E-01    -5.5548097518E-01    -5.3938264307E-01
       92      6.6703569994E-01     5.5155182200E-01     5.3392030367E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.6703569994E-01    -5.5155182200E-01    -5.3392030367E-01
       93      6.7190341262E-01     5.2489133905E-01     5.1743525730E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.7190341262E-01    -5.2489133905E-01    -5.1743525730E-01
       94      6.7397602494E-01     4.9543614798E-01     4.9963170583E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.7397602494E-01    -4.9543614798E-01    -4.9963170583E-01
       95      6.7032211665E-01     4.7022835391E-01     4.8717597515E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.7032211665E-01    -4.7022835391E-01    -4.8717597515E-01
       96      6.5958108277E-01     4.5370709415E-01     4.8847281289E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.5958108277E-01    -4.5370709415E-01    -4.8847281289E-01
       97      6.4579834724E-01     4.4979541410E-01     5.0598786989E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.4579834724E-01    -4.4979541410E-01    -5.0598786989E-01
       98      6.3142638011E-01     4.4822508523E-01     5.3437354499E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.3142638011E-01    -4.4822508523E-01    -5.3437354499E-01
       99      6.1765621933E-01     4.3964901429E-01     5.6507611677E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.1765621933E-01    -4.3964901429E-01    -5.6507611677E-01
      100      6.0536528962E-01     4.1705845871E-01     5.8606949938E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.0536528962E-01    -4.1705845871E-01    -5.8606949938E-01
      101      5.9431371414E-01     3.8434033203E-01     5.9298870203E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.9431371414E-01    -3.8434033203E-01    -5.9298870203E-01
      102      5.8044013082E-01     3.4996429546E-01     5.8479418744E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.8044013082E-01    -3.4996429546E-01    -5.8479418744E-01
      103      5.6602881854E-01     3.1890358184E-01     5.6209848638E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.6602881854E-01    -3.1890358184E-01    -5.6209848638E-01
      104      5.5346075969E-01     2.9647843109E-01     5.3524860333E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.5346075969E-01    -2.9647843109E-01    -5.3524860333E-01
      105      5.4417574483E-01     2.8979629344E-01     5.1514078360E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.4417574483E-01    -2.8979629344E-01    -5.1514078360E-01
      106      5.3811818321E-01     3.0152365787E-01     5.0586932980E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.3811818321E-01    -3.0152365787E-01    -5.0586932980E-01
      107      5.3871937071E-01     3.1517510770E-01     5.1113627589E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.3871937071E-01    -3.1517510770E-01    -5.1113627589E-01
      108      5.4419074078E-01     3.2147175643E-01     5.2331734477E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.4419074078E-01    -3.2147175643E-01    -5.2331734477E-01
      109      5.4161493296E-01     3.1721790536E-01     5.2767878044E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.4161493296E-01    -3.1721790536E-01    -5.2767878044E-01
      110      5.2721902538E-01     2.9974493051E-01     5.1612174135E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.2721902538E-01    -2.9974493051E-01    -5.1612174135E-01
      111      5.0633924515E-01     2.6698548097E-01     4.8378136325E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.0633924515E-01    -2.6698548097E-01    -4.8378136325E-01
      112      4.8007237580E-01     2.3095681767E-01     4.3717413455E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.8007237580E-01    -2.3095681767E-01    -4.3717413455E-01
      113      4.5398788278E-01     2.0243052771E-01     3.9054566794E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.5398788278E-01    -2.0243052771E-01    -3.9054566794E-01
      114      4.3738246881E-01     1.8529254034E-01     3.5255595640E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.3738246881E-01    -1.8529254034E-01    -3.5255595640E-01
      115      4.3947845467E-01     1.6944100873E-01     3.3437446759E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.3947845467E-01    -1.6944100873E-01    -3.3437446759E-01
      116      4.5674680794E-01     1.6514158035E-01     3.3873238060E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.5674680794E-01    -1.6514158035E-01    -3.3873238060E-01
      117      4.7919202081E-01     1.7413808723E-01     3.5764935825E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.7919202081E-01    -1.7413808723E-01    -3.5764935825E-01
      118      4.9183161640E-01     1.9592247753E-01     3.8354316252E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.9183161640E-01    -1.9592247753E-01    -3.8354316252E-01
      119      4.8835986716E-01     2.2328635452E-01     4.0606406077E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.8835986716E-01    -2.2328635452E-01    -4.0606406077E-01
      120      4.6849411494E-01     2.6026308056E-01     4.2019019720E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.6849411494E-01    -2.6026308056E-01    -4.2019019720E-01
      121      4.3999191036E-01     3.0826886212E-01     4.2449564918E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.3999191036E-01    -3.0826886212E-01    -4.2449564918E-01
      122      4.2085666042E-01     3.6451337412E-01     4.2175341073E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.2085666042E-01    -3.6451337412E-01    -4.2175341073E-01
      123      4.2438528363E-01     4.2629701648E-01     4.2308171183E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.2438528363E-01    -4.2629701648E-01    -4.2308171183E-01
      124      4.5343243770E-01     4.8284126152E-01     4.3292749522E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.5343243770E-01    -4.8284126152E-01    -4.3292749522E-01
      125      5.0531687395E-01     5.3031190550E-01     4.5433222258E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.0531687395E-01    -5.3031190550E-01    -4.5433222258E-01
      126      5.6661533226E-01     5.6734438461E-01     4.8302778098E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.6661533226E-01    -5.6734438461E-01    -4.8302778098E-01
      127      6.1845036363E-01     5.9472426866E-01     5.1075092612E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.1845036363E-01    -5.9472426866E-01    -5.1075092612E-01
      128      6.4984653012E-01     6.0549705670E-01     5.2976728732E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.4984653012E-01    -6.0549705670E-01    -5.2976728732E-01
      129      6.5589394819E-01     6.0081450375E-01     5.3358747613E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.5589394819E-01    -6.0081450375E-01    -5.3358747613E-01
      130      6.4328486609E-01     5.8322635523E-01     5.2235743725E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.4328486609E-01    -5.8322635523E-01    -5.2235743725E-01
      131      6.2949847433E-01     5.5027176819E-01     5.0203281587E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.2949847433E-01    -5.5027176819E-01    -5.0203281587E-01
      132      6.3297918525E-01     5.0325555615E-01     4.8329330994E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.3297918525E-01    -5.0325555615E-01    -4.8329330994E-01
      133      6.6427204891E-01     4.4439811976E-01     4.7265697202E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.6427204891E-01    -4.4439811976E-01    -4.7265697202E-01
      134      7.1738214771E-01     3.7307183276E-01     4.7080177774E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -7.1738214771E-01    -3.7307183276E-01    -4.7080177774E-01
      135      7.7724519560E-01     2.8831620929E-01     4.7746833305E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -7.7724519560E-01    -2.8831620929E-01    -4.7746833305E-01
      136      8.2099589820E-01     2.1022155874E-01     4.9426920308E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -8.2099589820E-01    -2.1022155874E-01    -4.9426920308E-01
      137      8.3650114562E-01     1.4002988593E-01     5.1201292263E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -8.3650114562E-01    -1.4002988593E-01    -5.1201292263E-01
      138      8.1856411714E-01     8.2829459681E-02     5.2842228779E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -8.1856411714E-01    -8.2829459681E-02    -5.2842228779E-01
      139      7.7760502430E-01     4.8465179426E-02     5.4320898747E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -7.7760502430E-01    -4.8465179426E-02    -5.4320898747E-01
      140      7.3333346929E-01     3.7113351732E-02     5.5378494047E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -7.3333346929E-01    -3.7113351732E-02    -5.5378494047E-01
      141      7.0476839810E-01     4.2625358844E-02     5.6056866621E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -7.0476839810E-01    -4.2625358844E-02    -5.6056866621E-01
      142      7.0497135351E-01     6.3260015926E-02     5.6340531927E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -7.0497135351E-01    -6.3260015926E-02    -5.6340531927E-01
      143      7.3094961222E-01     9.4413459052E-02     5.6147021149E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -7.3094961222E-01    -9.4413459052E-02    -5.6147021149E-01
      144      7.7012172014E-01     1.3707311990E-01     5.5812413112E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -7.7012172014E-01    -1.3707311990E-01    -5.5812413112E-01
      145      8.0181832796E-01     1.8679626827E-01     5.5475407033E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -8.0181832796E-01    -1.8679626827E-01    -5.5475407033E-01
      146      8.1120079387E-01     2.3999571290E-01     5.5338044290E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -8.1120079387E-01    -2.3999571290E-01    -5.5338044290E-01
      147      7.9148405363E-01     2.9011879484E-01     5.5360115513E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -7.9148405363E-01    -2.9011879484E-01    -5.5360115513E-01
      148      7.4705424440E-01     3.3624477277E-01     5.5639868145E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -7.4705424440E-01    -3.3624477277E-01    -5.5639868145E-01
      149      6.9450814553E-01     3.7360562597E-01     5.5711507438E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.9450814553E-01    -3.7360562597E-01    -5.5711507438E-01
      150      6.5362034172E-01     3.9657017825E-01     5.5352987343E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.5362034172E-01    -3.9657017825E-01    -5.5352987343E-01
      151      6.3175297791E-01     3.9579865116E-01     5.4007277705E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.3175297791E-01    -3.9579865116E-01    -5.4007277705E-01
      152      6.3032086458E-01     3.7743790683E-01     5.1577612262E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.3032086458E-01    -3.7743790683E-01    -5.1577612262E-01
      153      6.4417936901E-01     3.4259980622E-01     4.8113991040E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.4417936901E-01    -3.4259980622E-01    -4.8113991040E-01
      154      6.5775856084E-01     2.9700400359E-01     4.4377007895E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.5775856084E-01    -2.9700400359E-01    -4.4377007895E-01
      155      6.5793210892E-01     2.5180023946E-01     4.1451560716E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.5793210892E-01    -2.5180023946E-01    -4.1451560716E-01
      156      6.3812520471E-01     2.0886797915E-01     4.0288917532E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.3812520471E-01    -2.0886797915E-01    -4.0288917532E-01
      157      6.0652140185E-01     1.7223521606E-01     4.1065353047E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.0652140185E-01    -1.7223521606E-01    -4.1065353047E-01
      158      5.6965722098E-01     1.4900965654E-01     4.3910283186E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.6965722098E-01    -1.4900965654E-01    -4.3910283186E-01
      159      5.3908825361E-01     1.3991785836E-01     4.7870647866E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.3908825361E-01    -1.3991785836E-01    -4.7870647866E-01
      160      5.1915105719E-01     1.4386748941E-01     5.1661170137E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.1915105719E-01    -1.4386748941E-01    -5.1661170137E-01
      161      5.0606659739E-01     1.5666415341E-01     5.3834263497E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.0606659739E-01    -1.5666415341E-01    -5.3834263497E-01
      162      5.0085255512E-01     1.6773179117E-01     5.4174186575E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.0085255512E-01    -1.6773179117E-01    -5.4174186575E-01
      163      5.0006645021E-01     1.8043542272E-01     5.3325906603E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.0006645021E-01    -1.8043542272E-01    -5.3325906603E-01
      164      4.9879434796E-01     1.9496123706E-01     5.2352485005E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.9879434796E-01    -1.9496123706E-01    -5.2352485005E-01
      165      4.9752107184E-01     2.0028102395E-01     5.2221150723E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.9752107184E-01    -2.0028102395E-01    -5.2221150723E-01
      166      4.9623398555E-01     2.0067517961E-01     5.3852584238E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.9623398555E-01    -2.0067517961E-01    -5.3852584238E-01
      167      4.9789607031E-01     1.9728232518E-01     5.6938782306E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.9789607031E-01    -1.9728232518E-01    -5.6938782306E-01
      168      5.0506104296E-01     1.8910477753E-01     6.0193779347E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.0506104296E-01    -1.8910477753E-01    -6.0193779347E-01
      169      5.1550034392E-01     1.8159349174E-01     6.2407008760E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.1550034392E-01    -1.8159349174E-01    -6.2407008760E-01
      170      5.3170403900E-01     1.6730401349E-01     6.2044742810E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.3170403900E-01    -1.6730401349E-01    -6.2044742810E-01
      171      5.4891433777E-01     1.4737435780E-01     5.9008775665E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.4891433777E-01    -1.4737435780E-01    -5.9008775665E-01
      172      5.6585943338E-01     1.2903768603E-01     5.4143663584E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.6585943338E-01    -1.2903768603E-01    -5.4143663584E-01
      173      5.8481118007E-01     1.1229492931E-01     4.9099115056E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.8481118007E-01    -1.1229492931E-01    -4.9099115056E-01
      174      6.0967815787E-01     9.0056604923E-02     4.5354671538E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.0967815787E-01    -9.0056604923E-02    -4.5354671538E-01
      175      6.3852159179E-01     6.4504872030E-02     4.4182041365E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.3852159179E-01    -6.4504872030E-02    -4.4182041365E-01
      176      6.7178370793E-01     4.1191068723E-02     4.5831600594E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.7178370793E-01    -4.1191068723E-02    -4.5831600594E-01
      177      7.0205730348E-01     3.0438800157E-02     4.9034232325E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -7.0205730348E-01    -3.0438800157E-02    -4.9034232325E-01
      178      7.2267811266E-01     3.6840361307E-02     5.1816335285E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -7.2267811266E-01    -3.6840361307E-02    -5.1816335285E-01
      179      7.2906496414E-01     5.3313551653E-02     5.2594697886E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -7.2906496414E-01    -5.3313551653E-02    -5.2594697886E-01
      180      7.1680763911E-01     7.9433707718E-02     5.0812259450E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -7.1680763911E-01    -7.9433707718E-02    -5.0812259450E-01
      181      6.9271269518E-01     1.0879179675E-01     4.6613317653E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.9271269518E-01    -1.0879179675E-01    -4.6613317653E-01
      182      6.6785866403E-01     1.3214440794E-01     4.1355085108E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.6785866403E-01    -1.3214440794E-01    -4.1355085108E-01
      183      6.5007341919E-01     1.4355552577E-01     3.6504229009E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.5007341919E-01    -1.4355552577E-01    -3.6504229009E-01
      184      6.4400879780E-01     1.3770179370E-01     3.3155858690E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.4400879780E-01    -1.3770179370E-01    -3.3155858690E-01
      185      6.4870831255E-01     1.1521082650E-01     3.2015886744E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.4870831255E-01    -1.1521082650E-01    -3.2015886744E-01
      186      6.5602646120E-01     8.2694950902E-02     3.2341798344E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.5602646120E-01    -8.2694950902E-02    -3.2341798344E-01
      187      6.5281292094E-01     5.0589033032E-02     3.2950027611E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.5281292094E-01    -5.0589033032E-02    -3.2950027611E-01
      188      6.3309266265E-01     2.5866661740E-02     3.2846006226E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -6.3309266265E-01    -2.5866661740E-02    -3.2846006226E-01
      189      5.9472091521E-01     1.3812780718E-02     3.1286538109E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.9472091521E-01    -1.3812780718E-02    -3.1286538109E-01
      190      5.4434227641E-01     7.7463637285E-03     2.7858356639E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -5.4434227641E-01    -7.7463637285E-03    -2.7858356639E-01
      191      4.9491701036E-01     2.3027228950E-05     2.3061075526E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.9491701036E-01    -2.3027228950E-05    -2.3061075526E-01
      192      4.5835378361E-01    -1.4622914960E-02     1.8195318661E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.5835378361E-01     1.4622914960E-02    -1.8195318661E-01
      193      4.4291492289E-01    -3.8336470063E-02     1.4540878395E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.4291492289E-01     3.8336470063E-02    -1.4540878395E-01
      194      4.4591242946E-01    -6.7236951279E-02     1.2699985387E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.4591242946E-01     6.7236951279E-02    -1.2699985387E-01
      195      4.5771886218E-01    -9.4800208452E-02     1.2512862788E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.5771886218E-01     9.4800208452E-02    -1.2512862788E-01
      196      4.6506716051E-01    -1.1275302820E-01     1.3529345437E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.6506716051E-01     1.1275302820E-01    -1.3529345437E-01
      197      4.5670906078E-01    -1.1061551622E-01     1.5018928027E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.5670906078E-01     1.1061551622E-01    -1.5018928027E-01
      198      4.2858072847E-01    -8.8437600645E-02     1.6095306494E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -4.2858072847E-01     8.8437600645E-02    -1.6095306494E-01
      199      3.8766162324E-01    -5.3294278643E-02     1.6165358730E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -3.8766162324E-01     5.3294278643E-02    -1.6165358730E-01
      200      3.4423145256E-01    -2.0733921836E-02     1.5508297521E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -3.4423145256E-01     2.0733921836E-02    -1.5508297521E-01
      201      3.1186630537E-01    -7.6945513870E-03     1.4231129146E-01     0.0000000000E+00     0.0000000000E+00     0.0000000000E+00    -3.1186630537E-01     7.6945513870E-03    -1.4231129146E-01

